Virtual Encounters of the Haptic Kind: Towards a Multi-User VR System for Real-Time Social Touch

Physical touch, a fundamental aspect of human social interaction, remains largely absent in real-time virtual communication. We present a haptic-enabled multi-user Virtual Reality (VR) system that facilitates real-time, bi-directional social touch communication among physically distant users. We developed wearable gloves and forearm sleeves, embedded with 26 vibrotactile actuators for each hand and arm, actuated via a WiFi-based communication system. The system enables VR-transmitted data to be universally interpreted by haptic devices, allowing feedback rendering based on their capabilities. Users can perform and receive social touch gestures such as stroke, pat, poke, and squeeze, with other users within a shared virtual space or interact with other virtual objects, and they receive vibrotactile feedback. Through a two-part user study involving six pairs of participants, we investigate the impact of gesture speed, haptic feedback modality, and user roles, during real-time haptic communication in VR, on affective and sensory experiences, as well as evaluate the overall system usability. Our findings highlight key design considerations that significantly improve affective experiences, presence, embodiment, pleasantness, and naturalness, to foster more immersive and expressive mediated social touch experiences in VR.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

